Disk precession to explain the super-orbital modulation of LMC X-4: results from the Swift monitoring campaign

We studied the spectral changes of the high-mass X-ray binary system LMC X-4 to understand the origin and mechanisms beyond its super-orbital modulation (30.4 days). To this aim, we obtained a monitoring campaign with Swift/XRT (0.3-10 keV) and complemented these data with the years-long Swift/BAT survey data (15-60 keV). We found a self-consistent, physically motivated, description of the broadband X-ray spectrum using a Swift/XRT and a NuSTAR observation at the epoch of maximum flux. We decomposed the spectrum into the sum of a bulk+thermal Comptonization, a disk-reflection component and a soft contribution from a standard Shakura-Sunyaev accretion disk. We applied this model to 20 phase-selected Swift spectra along the super-orbital period. We found a phase-dependent flux ratio of the different components, whereas the absorption column does not significantly vary. The disk emission is decoupled with respect to the hard flux. We interpret this as a geometrical effect in which the inner parts of the disk are tilted with respect to the obscuring outer regions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
